Playing Games with your PET: Extending the Partial Exploration Tool to Stochastic Games

We present version 2.0 of the Partial Exploration Tool (PET), a tool for verification of probabilistic systems. We extend the previous version by adding support for stochastic games, based on a recent unified framework for sound value iteration algorithms. Thereby, PET2 is the first tool implementing a sound and efficient approach for solving stochastic games with objectives of the type reachability/safety and mean payoff. We complement this approach by developing and implementing a partial-exploration based variant for all three objectives. Our experimental evaluation shows that PET2 offers the most efficient partial-exploration based algorithm and is the most viable tool on SGs, even outperforming unsound tools.

==> exp-results/current/csv_pair_1_vs_2_ce.csv <==
model,type,pet_1_g,pet_2_g
busyRing4.prism_mean_payoff.1,mdp,1.6766474899484556,1.6745264078184932
consensus.2.K=2_mean_payoff.custom,mdp,1.7190626260590436,1.3649019426606135
consensus.2.K=4_mean_payoff.custom,mdp,2.097952568889345,1.5254496832471203
cs_nfail.3.prism_mean_payoff.grants,mdp,1.3667277429220652,1.4126809673994938
cs_nfail.5.prism_mean_payoff.grants,mdp,2.763860926730409,2.5709187008739183
ij.10.prism_mean_payoff.1,mdp,2.2230503656513902,1.4372713604567158
ij.3.prism_mean_payoff.1,mdp,1.1617087777148478,1.165976575736328
mer.3.prism_mean_payoff.grants,mdp,10.444763744460985,6.490484380947532
mer.4.prism_mean_payoff.grants,mdp,80,30.693371374962137
pacman.MAXSTEPS=5_mean_payoff.default,mdp,1.6885168362437006,1.6251920947010783
pacman_rewards.MAXSTEPS=10_mean_payoff.default,mdp,2.832091821696173,2.4762589381992934
phil-nofair_rewards.3.prism_mean_payoff.eat,mdp,1.5216089495710519,1.6616356338584213
phil-nofair_rewards.5.prism_mean_payoff.eat,mdp,7.713058469614477,10.040072058251818
sensors.3.prism_mean_payoff.work,mdp,80,14.90015388406355
virus.3.prism_mean_payoff.attacks,mdp,1.9029198300146664,1.4904530891105283
cyclin.N=1_mean_payoff.cdc14,ctmc,1.3046522106077658,1.3213662463947418
csma.3-2.prism_reach.all_before_max,mdp,3.410391164116829,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,3.4349718410322865,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,4.374958384384828,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,80,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,80,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,80,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,80,80
pnueli-zuck.3.prism_reach.live,mdp,1.5855082574516148,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,12.547415288933536,8.317419208088367
rabin.10.prism_reach.live,mdp,80,80
rabin.3.prism_reach.live,mdp,2.711698185414018,1.3376559156522965
rabin.5.prism_reach.live,mdp,80,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,3.291155214302759,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,26.792492503612436,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,80,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,80,20.400351581495876
consensus.6.K=2_reach.c1,mdp,80,24.318744839137533
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,80,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,53.42073833452999,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,55.668228498870256,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,54.22161291060606,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,80,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,80,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,80,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,80,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,80,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,80,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,80,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,80,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,23.892894117479457,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,80,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,51.018960064860664,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,80,17.06841233932882
ij.20.prism_reach.stable,mdp,80,80
wlan.3.COL=0_reach.sent,mdp,45.027238975921215,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,80,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,80,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,10.801862948015927,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,22.729412298516795,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,80,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,80,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,80,80
wlan_dl.5.deadline=80_reach.deadline,mdp,80,80
wlan_dl.6.deadline=80_reach.deadline,mdp,80,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,3.115002932486555,1.6927961856390177
polling.8.T=16_reach.s1_before_s2,ctmc,3.995392124966782,2.1472900069693606
polling.12.T=16_reach.s1_before_s2,ctmc,80,16.929966623195607
polling.13.T=16_reach.s1_before_s2,ctmc,80,31.84038394413075
polling.14.T=16_reach.s1_before_s2,ctmc,80,80
polling.15.T=16_reach.s1_before_s2,ctmc,80,80
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,25.43195816572203,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,8.907924638446039,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,37.762076320116854,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,80,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,21.308173595271516,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,80,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,4.38791122089254,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,4.339661260752313,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,5.9081419889875395,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,6.103334597045403,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,8.085396293115549,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,7.704749487061343,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,80,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,80,80
nand.K=2.N=40_reach.reliable,dtmc,80,80
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,30.63617537290083,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,80,80
nand.K=4.N=20_reach.reliable,dtmc,53.04574585689795,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_1_vs_2_pe.csv <==
model,type,pet_1_s,pet_2_s
brp.MAX=20.N=10_core,dtmc,1.3459678106045991,1.3881688945057107
cs_nfail.3.prism_core,mdp,1.3504242693214819,1.3332301467483816
cs_nfail.5.prism_core,mdp,2.893550345749372,2.350417900680851
csma.3-2.prism_core,mdp,4.990931976568451,4.701144457263705
csma.3-4.prism_core,mdp,35.89555187489478,37.893373659376735
mer.3.prism_core,mdp,7.206165343145759,5.606780260236823
mer.4.prism_core,mdp,33.674849602116154,18.764796479540344
phil-nofair_rewards.3.prism_core,mdp,1.6399509107372021,1.5475033868897767
phil-nofair_rewards.5.prism_core,mdp,80,18.71821682463119
sensors.4.prism_core,mdp,15.063618671820421,12.530216402502822
wlan.2.COL=2_core,mdp,3.621504628865401,4.659385919046547
wlan.4.COL=4_core,mdp,25.373877394875255,22.066149538758584
wlan.6.COL=6_core,mdp,34.217333146675145,25.563390845008414
cyclin.N=1_core,ctmc,1.220260358344879,1.3087298400913563
embedded.MAX_COUNT=8.T=12_core,ctmc,2.510272165602758,3.0802851408174834
polling.8.T=16_core,ctmc,6.038017950722296,10.490478377905827
busyRing4.prism_mean_payoff.1,mdp,1.7473998614945438,2.1081631760338864
consensus.2.K=2_mean_payoff.custom,mdp,1.4954399021900342,1.551902839172184
consensus.2.K=4_mean_payoff.custom,mdp,4.67229657381761,2.5535789809212543
cs_nfail.3.prism_mean_payoff.grants,mdp,1.4119684740411635,1.5898195508134272
cs_nfail.5.prism_mean_payoff.grants,mdp,3.0456572734932137,2.999801102722447
ij.10.prism_mean_payoff.1,mdp,1.5982151569286898,1.70460812931145
ij.3.prism_mean_payoff.1,mdp,1.146157616897592,1.16473903612393
mer.3.prism_mean_payoff.grants,mdp,7.20872525959928,8.062027020257945
mer.4.prism_mean_payoff.grants,mdp,34.81115536960148,47.55491738799099
pacman.MAXSTEPS=5_mean_payoff.default,mdp,1.5535640331068037,1.684412410506565
pacman_rewards.MAXSTEPS=10_mean_payoff.default,mdp,2.233411978611714,2.485676795403653
phil-nofair_rewards.3.prism_mean_payoff.eat,mdp,1.8597737137788828,2.2012606355435307
phil-nofair_rewards.5.prism_mean_payoff.eat,mdp,80,80
sensors.3.prism_mean_payoff.work,mdp,16.411040889658448,16.73068884301006
virus.3.prism_mean_payoff.attacks,mdp,1.8727056024005055,1.9135109985074448
cyclin.N=1_mean_payoff.cdc14,ctmc,1.2326948422832908,1.3354117609109366
csma.3-2.prism_reach.all_before_max,mdp,2.9342653453343646,2.8517319456109003
csma.3-2.prism_reach.all_before_min,mdp,3.4119410682152638,2.926784011393786
csma.3-2.prism_reach.some_before,mdp,3.6860367664782276,3.5638745117472403
csma.3-4.prism_reach.all_before_min,mdp,40.52701794003085,35.61617261528057
csma.3-4.prism_reach.some_before,mdp,35.02021001095969,36.60732224911252
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,34.50481184896387,21.187750939817317
pacman.MAXSTEPS=40_reach.crash,mdp,24.32309006530266,22.872732901294285
pnueli-zuck.10.prism_reach.live,mdp,1.2991242040524684,1.4499264387788178
pnueli-zuck.3.prism_reach.live,mdp,1.144301918676443,1.281717868234056
pnueli-zuck.5.prism_reach.live,mdp,1.1927251391939702,1.2668930705327655
rabin.10.prism_reach.live,mdp,1.5831607361165658,1.797872722162301
rabin.3.prism_reach.live,mdp,1.1495461783581955,1.1981755577430104
rabin.5.prism_reach.live,mdp,1.2691371558416564,1.338185986456111
wlan.2.COL=2_reach.sent_max,mdp,1.3703993572271584,1.4310351860442738
wlan.4.COL=4_reach.collisions,mdp,4.498761191858996,4.779646497286625
wlan.6.COL=6_reach.collisions,mdp,46.15963263741209,25.830300063858246
consensus.4.K=4_reach.disagree,mdp,80,80
consensus.6.K=2_reach.c1,mdp,80,80
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,31.107056712496192,29.221827978072763
csma.4-2.prism_reach.all_before_max,mdp,26.557944618172318,20.897978673880893
csma.4-2.prism_reach.all_before_min,mdp,25.40841815700179,21.36047815086896
csma.4-2.prism_reach.some_before,mdp,20.10036669936419,20.85073082866532
firewire.false.deadline=200.delay=36_reach.elected,mdp,80,22.37112438087765
firewire.false.deadline=400.delay=36_reach.elected,mdp,80,21.768387340539178
firewire.false.deadline=600.delay=36_reach.elected,mdp,80,22.583279951900565
firewire.false.deadline=800.delay=36_reach.elected,mdp,80,22.484029314934762
firewire.true.deadline=200.delay=3_reach.elected,mdp,8.272306069029758,7.757450718690358
firewire.true.deadline=400.delay=3_reach.elected,mdp,24.552407089908993,20.736590614316004
firewire.true.deadline=600.delay=3_reach.elected,mdp,80,55.16953471285911
firewire.true.deadline=800.delay=3_reach.elected,mdp,80,80
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,8.41177890482209,8.180779467500063
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,14.022397665338657,13.684491641021234
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,16.973651418730828,15.477744762999022
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,23.62053986511093,24.09426684054547
ij.20.prism_reach.stable,mdp,56.967346599001466,80
wlan.3.COL=0_reach.sent,mdp,10.675328101256842,7.84076370986847
wlan.4.COL=0_reach.sent,mdp,40.53272795039723,21.147827358763426
wlan.5.COL=0_reach.sent,mdp,80,25.002975605450317
wlan_dl.0.deadline=80_reach.deadline,mdp,6.954472059197974,7.3948032134404125
wlan_dl.1.deadline=80_reach.deadline,mdp,12.865894687478352,11.49521671962634
wlan_dl.2.deadline=80_reach.deadline,mdp,21.5179797956406,18.473095677539096
wlan_dl.3.deadline=80_reach.deadline,mdp,23.11901580780924,21.374521566107404
wlan_dl.4.deadline=80_reach.deadline,mdp,24.040189559269074,21.397559357423482
wlan_dl.5.deadline=80_reach.deadline,mdp,23.151922488653373,19.886106101256576
wlan_dl.6.deadline=80_reach.deadline,mdp,23.30149781233157,20.43570387713643
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,2.5572972853072624,1.9390679553276913
polling.8.T=16_reach.s1_before_s2,ctmc,2.652624209827252,2.300492671196109
polling.12.T=16_reach.s1_before_s2,ctmc,8.966755698006649,7.590990124058255
polling.13.T=16_reach.s1_before_s2,ctmc,14.824696680180306,11.95533804455566
polling.14.T=16_reach.s1_before_s2,ctmc,32.090035928689886,22.64113860209041
polling.15.T=16_reach.s1_before_s2,ctmc,80,52.59146159120382
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,23.1474401688819,15.387742123570794
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,8.133799126970684,6.903524819602756
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,31.810650172576683,23.33569908710188
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,80,80
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,17.20902972435159,14.177671953149597
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,80,80
egl.L=4.N=5_reach.unfairA,dtmc,3.9512339128071754,4.642034377769646
egl.L=4.N=5_reach.unfairB,dtmc,3.748518850675869,4.561096008630209
egl.L=6.N=5_reach.unfairA,dtmc,4.680309322977362,6.032321525292643
egl.L=6.N=5_reach.unfairB,dtmc,4.881067530083512,6.008960873432561
egl.L=8.N=5_reach.unfairA,dtmc,5.610557527558014,7.12804591885875
egl.L=8.N=5_reach.unfairB,dtmc,5.802506458392483,7.537440333687567
nand.K=1.N=40_reach.reliable,dtmc,17.027407456297748,13.122558441330444
nand.K=1.N=60_reach.reliable,dtmc,56.22385082798226,39.89542805954484
nand.K=2.N=40_reach.reliable,dtmc,52.82018445778066,36.649773889766266
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,11.808812830390835,10.310054313638664
nand.K=3.N=40_reach.reliable,dtmc,80,80
nand.K=4.N=20_reach.reliable,dtmc,18.522418794328313,14.03515981579883
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_ce_rmp_vs_prism.csv <==
model,type,PRISMe,pet_2_g_rmp
adt-infect.prism_reach.attack_gt,smg,1.7573297857530872,1.2759881185165969
adt-infect.prism_reach.attack_prob,smg,1.7649505472777902,1.2654059653030125
adt-rfid.prism_reach.attack_max,smg,1.935025988379256,1.5653536403048462
avoid.X_MAX=10.Y_MAX=10_reach.catch,smg,4.718137219576712,6.885966449596793
avoid.X_MAX=10.Y_MAX=10_reach.exit,smg,48.12964582341045,8.47236131815562
avoid.X_MAX=10.Y_MAX=10_reach.find,smg,36.323017093234064,9.647335613998049
avoid.X_MAX=15.Y_MAX=15_reach.exit,smg,80,23.616678285951018
avoid.X_MAX=15.Y_MAX=15_reach.find,smg,80,35.37452281982503
cdmsn3032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,1.9222389343713886,1.8463811488115927
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,2.8214996500338936,4.809710116407736
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,2.9125871739782103,8.527243377355575
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,6.487859500493714,32.190593096077436
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,6.356795555657751,80
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_4,smg,6.410436347411466,80
cloud_5.prism_reach.deploy,smg,2.6589646041206176,1.8111316154990023
cloud_6.prism_reach.deploy,smg,4.1477257889025285,3.1751579048532315
dice.N=75_reach.p1wins,smg,21.097591048993376,7.992425789898409
dice_mec.N=100_reach.p1wins,smg,26.293705282180802,10.256581978259586
hallway_human.X_MAX=10.Y_MAX=10_reach.1,smg,15.990871669933373,12.64664748624887
hallway_human.X_MAX=10.Y_MAX=10_reach.2,smg,10.442658229450057,12.14602952348426
investors2.vmax=10_reach.greater,smg,11.022871695692837,53.23437022956636
investors2.vmax=20_reach.greater,smg,34.34192522558081,80
investors3.vmax=10_reach.greater,smg,80,80
investors3.vmax=20_reach.greater,smg,80,80
mdsm2304.prism_reach.reach_min_1,smg,2.49297399230405,1.5703386571886444
mdsm2304.prism_reach.reach_min_2,smg,2.620322326516587,1.652035978492135
mdsm3304.prism_reach.reach_min_1,smg,4.015348057948247,2.506079946039171
mdsm3304.prism_reach.reach_min_2,smg,4.065575076655344,2.4990791091029165
mdsm4304.prism_reach.reach_min_1,smg,10.599347308354726,4.811354081854196
mdsm4304.prism_reach.reach_min_2,smg,10.846122503402464,4.8645543870038725
mdsm5304.prism_reach.reach_min_2,smg,35.333362982050275,12.416187634251344
mdsm5304.prism_reach.reach_min_3,smg,34.946244179368954,12.143507128700593
mdsm6304.prism_reach.reach_min_2,smg,80,42.71247588522564
mdsm6304.prism_reach.reach_min_3,smg,80,41.881569755759166
mdsm7304.prism_reach.reach_min_4,smg,80,80
mdsm7304.prism_reach.reach_min_5,smg,80,80
pigs.MAX=50_reach.p1wins,smg,16.508034786266965,9.874949670890418
pigs.MAX=50_reach.p2wins,smg,16.254826658552272,9.628545859218582
pigs_uneven.MAX=50_reach.p1wins,smg,13.578771119553835,8.314241840063836
pigs_uneven.MAX=50_reach.p2wins,smg,13.594660597378837,8.225401618532244
team-form-offline-fc.prism_reach.complete_t1_13,smg,20.927613020891787,17.44971404215534
team-form-offline-fc.prism_reach.complete_t1t2_13,smg,20.2786589192983,18.542315025989513
team-form-offline-ia.prism_reach.complete_t1_14,smg,18.69676117993225,14.93705362254232
team-form-offline-ia.prism_reach.complete_t1t2_14,smg,18.553077101203012,14.84118721673906
team-form-offline-r.prism_reach.complete_t1_13,smg,18.210504246715207,14.605566201229317
team-form-offline-r.prism_reach.complete_t1t2_13,smg,17.656773648133814,14.641293646454724
team-form-offline-s.prism_reach.complete_t1_12,smg,16.128697364052172,13.82569253261954
team-form-offline-s.prism_reach.complete_t1t2_12,smg,16.65420861974764,15.015618770330079
team-form-online-fc.prism_reach.complete_t1_13,smg,33.12683971562711,31.460237943146538
team-form-online-fc.prism_reach.complete_t1t2_13,smg,30.651878172844278,36.50013641529184
team-form-online-ia.prism_reach.complete_t1_14,smg,25.401778334909565,24.719667992531217
team-form-online-ia.prism_reach.complete_t1t2_14,smg,23.200239547519963,26.724385716552877
team-form-online-r.prism_reach.complete_t1_13,smg,22.69546032434994,21.64856831782641
team-form-online-r.prism_reach.complete_t1t2_13,smg,21.878173334177895,23.54570025236106
team-form-online-s.prism_reach.complete_t1_12,smg,18.85415556294895,18.622385472022746
team-form-online-s.prism_reach.complete_t1t2_12,smg,17.618832691519994,20.257438899789097
uav.COUNTER=2.accu_load1=0.9.accu_load2=0.8.del=0.5.fd=0.7_reach.complete,smg,2.2402854675308,2.2354688914959913
user-centric.K=2.td=0_reach.finish,smg,1.7386711432931234,1.3348611418430407
user-centric.K=2.td=1_reach.finish,smg,1.6957681046288835,1.3530260760114665
user-centric.K=2.td=2_reach.finish,smg,1.6864531172142831,1.4168745473781919
csma.3-2.prism_reach.all_before_max,mdp,3.7640795128807643,2.560003743475875
csma.3-2.prism_reach.all_before_min,mdp,3.282941220504511,2.533335203945148
csma.3-2.prism_reach.some_before,mdp,3.1653212128956736,3.064994271143268
csma.3-4.prism_reach.all_before_min,mdp,27.2398029074781,37.14966534688132
csma.3-4.prism_reach.some_before,mdp,22.197892136514977,34.38540896557538
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,6.852011681329577,9.797684150996902
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,80,80
pnueli-zuck.3.prism_reach.live,mdp,1.9432054512420815,1.6738748903302287
pnueli-zuck.5.prism_reach.live,mdp,9.6716364811595,15.91887587088889
rabin.10.prism_reach.live,mdp,80,80
rabin.3.prism_reach.live,mdp,2.5645144281220826,1.3976805037100128
rabin.5.prism_reach.live,mdp,80,4.27198181168413
wlan.2.COL=2_reach.sent_max,mdp,2.7303325204277327,2.418764901492602
wlan.4.COL=4_reach.collisions,mdp,7.074685491167644,3.01921678092989
wlan.6.COL=6_reach.collisions,mdp,80,18.677994764359628
consensus.4.K=4_reach.disagree,mdp,14.674664931378866,40.77677853780549
consensus.6.K=2_reach.c1,mdp,21.599824437298007,41.724262520797524
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,30.159066753531405,33.9402401995035
csma.4-2.prism_reach.all_before_max,mdp,25.61086711874524,15.441575454200109
csma.4-2.prism_reach.all_before_min,mdp,19.080034588546322,16.58743686832525
csma.4-2.prism_reach.some_before,mdp,13.478098736873559,20.2800745051044
firewire.false.deadline=200.delay=36_reach.elected,mdp,7.112276169501594,9.473886371561347
firewire.false.deadline=400.delay=36_reach.elected,mdp,6.94397668270319,9.831050402903465
firewire.false.deadline=600.delay=36_reach.elected,mdp,7.236186886661324,9.687709107412584
firewire.false.deadline=800.delay=36_reach.elected,mdp,7.067898137185237,9.945637111457811
firewire.true.deadline=200.delay=3_reach.elected,mdp,4.421549039015586,3.5286378081619403
firewire.true.deadline=400.delay=3_reach.elected,mdp,10.141633750662912,7.532304642039017
firewire.true.deadline=600.delay=3_reach.elected,mdp,20.670680293231403,17.280275024217552
firewire.true.deadline=800.delay=3_reach.elected,mdp,34.58853732202959,25.98681955877964
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,6.88658611669266,6.336308217589196
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,12.67153242708957,10.426060305722451
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,13.5443906660053,7.083492265746536
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,20.7221940200794,16.269028728693655
ij.20.prism_reach.stable,mdp,40.64396098774333,80
wlan.3.COL=0_reach.sent,mdp,4.5662275565649955,3.995462878746909
wlan.4.COL=0_reach.sent,mdp,12.696529339647965,7.212304520307353
wlan.5.COL=0_reach.sent,mdp,80,21.142775635915264
wlan_dl.0.deadline=80_reach.deadline,mdp,5.889663044309133,5.660143869465321
wlan_dl.1.deadline=80_reach.deadline,mdp,10.099223221189122,9.351670455647172
wlan_dl.2.deadline=80_reach.deadline,mdp,20.77801446331734,21.33141673256426
wlan_dl.3.deadline=80_reach.deadline,mdp,46.8892171519018,80
wlan_dl.4.deadline=80_reach.deadline,mdp,80,80
wlan_dl.5.deadline=80_reach.deadline,mdp,80,80
wlan_dl.6.deadline=80_reach.deadline,mdp,80,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,2.739823585471685,8.359201069563833
polling.8.T=16_reach.s1_before_s2,ctmc,4.111756412084775,2.0867623619526836
polling.12.T=16_reach.s1_before_s2,ctmc,80,15.839729869811544
polling.13.T=16_reach.s1_before_s2,ctmc,80,80
polling.14.T=16_reach.s1_before_s2,ctmc,80,80
polling.15.T=16_reach.s1_before_s2,ctmc,80,80
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,6.367197169993567,10.897590811837052
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,3.912199720893436,5.355777019562425
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,9.691164027639438,18.11615579682126
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,34.11441147689123,80
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,6.866834425646895,10.746438092530306
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,31.497943724262168,80
egl.L=4.N=5_reach.unfairA,dtmc,3.3430555452153063,3.5707024743961218
egl.L=4.N=5_reach.unfairB,dtmc,3.284768189911743,3.4979036150881795
egl.L=6.N=5_reach.unfairA,dtmc,3.8264125737398538,4.632277909117363
egl.L=6.N=5_reach.unfairB,dtmc,3.7489522627173746,4.672069461658862
egl.L=8.N=5_reach.unfairA,dtmc,4.185287071703293,5.287808922533256
egl.L=8.N=5_reach.unfairB,dtmc,4.257161519828505,5.299935198668013
nand.K=1.N=40_reach.reliable,dtmc,11.463335837982141,24.740779363574415
nand.K=1.N=60_reach.reliable,dtmc,54.36786412847634,80
nand.K=2.N=40_reach.reliable,dtmc,29.155216734939145,80
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,5.149473197707331,8.283225084700293
nand.K=3.N=40_reach.reliable,dtmc,54.62978578097527,80
nand.K=4.N=20_reach.reliable,dtmc,6.509810638697232,11.15682043958865
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_ce_vs_ce_rmp.csv <==
model,type,pet_2_g_rmp,pet_2_g
adt-infect.prism_reach.attack_gt,smg,1.2759881185165969,1.3211137136248683
adt-infect.prism_reach.attack_prob,smg,1.2654059653030125,1.3795129150742789
adt-rfid.prism_reach.attack_max,smg,1.5653536403048462,1.5524760261342383
avoid.X_MAX=10.Y_MAX=10_reach.catch,smg,6.885966449596793,3.7264724747483067
avoid.X_MAX=10.Y_MAX=10_reach.exit,smg,8.47236131815562,8.119942228381968
avoid.X_MAX=10.Y_MAX=10_reach.find,smg,9.647335613998049,4.509112379534544
avoid.X_MAX=15.Y_MAX=15_reach.exit,smg,23.616678285951018,24.715275451348504
avoid.X_MAX=15.Y_MAX=15_reach.find,smg,35.37452281982503,14.025045355632118
cdmsn3032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,1.8463811488115927,1.5325496101288325
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,4.809710116407736,2.4019026335800864
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,8.527243377355575,2.4065102816592634
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,32.190593096077436,5.721497086569909
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,80,5.856440282186639
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_4,smg,80,5.9182040398774225
cloud_5.prism_reach.deploy,smg,1.8111316154990023,1.7668554176499391
cloud_6.prism_reach.deploy,smg,3.1751579048532315,2.5836030667659338
dice.N=75_reach.p1wins,smg,7.992425789898409,8.129850461667626
dice_mec.N=100_reach.p1wins,smg,10.256581978259586,6.991371064686398
hallway_human.X_MAX=10.Y_MAX=10_reach.1,smg,12.64664748624887,10.568171221816284
hallway_human.X_MAX=10.Y_MAX=10_reach.2,smg,12.14602952348426,5.592283001488372
investors2.vmax=10_reach.greater,smg,53.23437022956636,6.72754402036367
investors2.vmax=20_reach.greater,smg,80,17.13842936005019
investors3.vmax=10_reach.greater,smg,80,24.497010184263573
investors3.vmax=20_reach.greater,smg,80,80
mdsm2304.prism_reach.reach_min_1,smg,1.5703386571886444,1.620736489766384
mdsm2304.prism_reach.reach_min_2,smg,1.652035978492135,1.6326672681663692
mdsm3304.prism_reach.reach_min_1,smg,2.506079946039171,2.630728400479805
mdsm3304.prism_reach.reach_min_2,smg,2.4990791091029165,2.6681611092340463
mdsm4304.prism_reach.reach_min_1,smg,4.811354081854196,5.459073048942138
mdsm4304.prism_reach.reach_min_2,smg,4.8645543870038725,5.687457574860263
mdsm5304.prism_reach.reach_min_2,smg,12.416187634251344,14.154710502130701
mdsm5304.prism_reach.reach_min_3,smg,12.143507128700593,14.268848416982683
mdsm6304.prism_reach.reach_min_2,smg,42.71247588522564,42.40022428434561
mdsm6304.prism_reach.reach_min_3,smg,41.881569755759166,40.94162502221635
mdsm7304.prism_reach.reach_min_4,smg,80,80
mdsm7304.prism_reach.reach_min_5,smg,80,80
pigs.MAX=50_reach.p1wins,smg,9.874949670890418,10.71471832710742
pigs.MAX=50_reach.p2wins,smg,9.628545859218582,10.433151003736047
pigs_uneven.MAX=50_reach.p1wins,smg,8.314241840063836,9.675507175266894
pigs_uneven.MAX=50_reach.p2wins,smg,8.225401618532244,9.828835043373003
team-form-offline-fc.prism_reach.complete_t1_13,smg,17.44971404215534,14.95924545718547
team-form-offline-fc.prism_reach.complete_t1t2_13,smg,18.542315025989513,15.449474302780594
team-form-offline-ia.prism_reach.complete_t1_14,smg,14.93705362254232,13.311983370165004
team-form-offline-ia.prism_reach.complete_t1t2_14,smg,14.84118721673906,13.02398497227843
team-form-offline-r.prism_reach.complete_t1_13,smg,14.605566201229317,12.534021586645975
team-form-offline-r.prism_reach.complete_t1t2_13,smg,14.641293646454724,12.5533065919267
team-form-offline-s.prism_reach.complete_t1_12,smg,13.82569253261954,12.447068824383187
team-form-offline-s.prism_reach.complete_t1t2_12,smg,15.015618770330079,12.159130815769174
team-form-online-fc.prism_reach.complete_t1_13,smg,31.460237943146538,19.056988998286933
team-form-online-fc.prism_reach.complete_t1t2_13,smg,36.50013641529184,25.212998628691583
team-form-online-ia.prism_reach.complete_t1_14,smg,24.719667992531217,15.50714185939278
team-form-online-ia.prism_reach.complete_t1t2_14,smg,26.724385716552877,18.041021859934386
team-form-online-r.prism_reach.complete_t1_13,smg,21.64856831782641,14.050925156661998
team-form-online-r.prism_reach.complete_t1t2_13,smg,23.54570025236106,17.07986513228366
team-form-online-s.prism_reach.complete_t1_12,smg,18.622385472022746,12.83875984204851
team-form-online-s.prism_reach.complete_t1t2_12,smg,20.257438899789097,14.921536125345266
uav.COUNTER=2.accu_load1=0.9.accu_load2=0.8.del=0.5.fd=0.7_reach.complete,smg,2.2354688914959913,1.6361448993283914
user-centric.K=2.td=0_reach.finish,smg,1.3348611418430407,1.2857294152920993
user-centric.K=2.td=1_reach.finish,smg,1.3530260760114665,1.2975484855816115
user-centric.K=2.td=2_reach.finish,smg,1.4168745473781919,1.2768888739722128
csma.3-2.prism_reach.all_before_max,mdp,2.560003743475875,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,2.533335203945148,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,3.064994271143268,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,37.14966534688132,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,34.38540896557538,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,9.797684150996902,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,80,80
pnueli-zuck.3.prism_reach.live,mdp,1.6738748903302287,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,15.91887587088889,8.317419208088367
rabin.10.prism_reach.live,mdp,80,80
rabin.3.prism_reach.live,mdp,1.3976805037100128,1.3376559156522965
rabin.5.prism_reach.live,mdp,4.27198181168413,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,2.418764901492602,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,3.01921678092989,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,18.677994764359628,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,40.77677853780549,20.400351581495876
consensus.6.K=2_reach.c1,mdp,41.724262520797524,24.318744839137533
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,33.9402401995035,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,15.441575454200109,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,16.58743686832525,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,20.2800745051044,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,9.473886371561347,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,9.831050402903465,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,9.687709107412584,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,9.945637111457811,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,3.5286378081619403,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,7.532304642039017,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,17.280275024217552,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,25.98681955877964,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,6.336308217589196,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,10.426060305722451,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,7.083492265746536,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,16.269028728693655,17.06841233932882
ij.20.prism_reach.stable,mdp,80,80
wlan.3.COL=0_reach.sent,mdp,3.995462878746909,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,7.212304520307353,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,21.142775635915264,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,5.660143869465321,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,9.351670455647172,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,21.33141673256426,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,80,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,80,80
wlan_dl.5.deadline=80_reach.deadline,mdp,80,80
wlan_dl.6.deadline=80_reach.deadline,mdp,80,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,8.359201069563833,1.6927961856390177
polling.8.T=16_reach.s1_before_s2,ctmc,2.0867623619526836,2.1472900069693606
polling.12.T=16_reach.s1_before_s2,ctmc,15.839729869811544,16.929966623195607
polling.13.T=16_reach.s1_before_s2,ctmc,80,31.84038394413075
polling.14.T=16_reach.s1_before_s2,ctmc,80,80
polling.15.T=16_reach.s1_before_s2,ctmc,80,80
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,10.897590811837052,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,5.355777019562425,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,18.11615579682126,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,80,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,10.746438092530306,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,80,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,3.5707024743961218,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,3.4979036150881795,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,4.632277909117363,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,4.672069461658862,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,5.287808922533256,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,5.299935198668013,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,24.740779363574415,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,80,80
nand.K=2.N=40_reach.reliable,dtmc,80,80
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,8.283225084700293,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,80,80
nand.K=4.N=20_reach.reliable,dtmc,11.15682043958865,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_ce_vs_prism_e_mdp.csv <==
model,type,PRISMe,pet_2_g
csma.3-2.prism_reach.all_before_max,mdp,3.7640795128807643,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,3.282941220504511,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,3.1653212128956736,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,27.2398029074781,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,22.197892136514977,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,6.852011681329577,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,80,80
pnueli-zuck.3.prism_reach.live,mdp,1.9432054512420815,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,9.6716364811595,8.317419208088367
rabin.10.prism_reach.live,mdp,80,80
rabin.3.prism_reach.live,mdp,2.5645144281220826,1.3376559156522965
rabin.5.prism_reach.live,mdp,80,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,2.7303325204277327,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,7.074685491167644,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,80,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,14.674664931378866,20.400351581495876
consensus.6.K=2_reach.c1,mdp,21.599824437298007,24.318744839137533
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,30.159066753531405,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,25.61086711874524,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,19.080034588546322,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,13.478098736873559,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,7.112276169501594,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,6.94397668270319,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,7.236186886661324,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,7.067898137185237,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,4.421549039015586,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,10.141633750662912,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,20.670680293231403,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,34.58853732202959,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,6.88658611669266,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,12.67153242708957,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,13.5443906660053,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,20.7221940200794,17.06841233932882
ij.20.prism_reach.stable,mdp,40.64396098774333,80
wlan.3.COL=0_reach.sent,mdp,4.5662275565649955,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,12.696529339647965,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,80,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,5.889663044309133,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,10.099223221189122,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,20.77801446331734,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,46.8892171519018,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,80,80
wlan_dl.5.deadline=80_reach.deadline,mdp,80,80
wlan_dl.6.deadline=80_reach.deadline,mdp,80,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,2.739823585471685,1.6927961856390177
polling.8.T=16_reach.s1_before_s2,ctmc,4.111756412084775,2.1472900069693606
polling.12.T=16_reach.s1_before_s2,ctmc,80,16.929966623195607
polling.13.T=16_reach.s1_before_s2,ctmc,80,31.84038394413075
polling.14.T=16_reach.s1_before_s2,ctmc,80,80
polling.15.T=16_reach.s1_before_s2,ctmc,80,80
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,6.367197169993567,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,3.912199720893436,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,9.691164027639438,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,34.11441147689123,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,6.866834425646895,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,31.497943724262168,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,3.3430555452153063,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,3.284768189911743,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,3.8264125737398538,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,3.7489522627173746,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,4.185287071703293,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,4.257161519828505,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,11.463335837982141,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,54.36786412847634,80
nand.K=2.N=40_reach.reliable,dtmc,29.155216734939145,80
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,5.149473197707331,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,54.62978578097527,80
nand.K=4.N=20_reach.reliable,dtmc,6.509810638697232,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_ce_vs_prism_e_smg.csv <==
model,type,PRISMe,pet_2_g
adt-infect.prism_reach.attack_gt,smg,1.7573297857530872,1.3211137136248683
adt-infect.prism_reach.attack_prob,smg,1.7649505472777902,1.3795129150742789
adt-rfid.prism_reach.attack_max,smg,1.935025988379256,1.5524760261342383
avoid.X_MAX=10.Y_MAX=10_reach.catch,smg,4.718137219576712,3.7264724747483067
avoid.X_MAX=10.Y_MAX=10_reach.exit,smg,48.12964582341045,8.119942228381968
avoid.X_MAX=10.Y_MAX=10_reach.find,smg,36.323017093234064,4.509112379534544
avoid.X_MAX=15.Y_MAX=15_reach.exit,smg,80,24.715275451348504
avoid.X_MAX=15.Y_MAX=15_reach.find,smg,80,14.025045355632118
cdmsn3032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,1.9222389343713886,1.5325496101288325
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,2.8214996500338936,2.4019026335800864
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,2.9125871739782103,2.4065102816592634
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,6.487859500493714,5.721497086569909
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,6.356795555657751,5.856440282186639
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_4,smg,6.410436347411466,5.9182040398774225
cloud_5.prism_reach.deploy,smg,2.6589646041206176,1.7668554176499391
cloud_6.prism_reach.deploy,smg,4.1477257889025285,2.5836030667659338
dice.N=75_reach.p1wins,smg,21.097591048993376,8.129850461667626
dice_mec.N=100_reach.p1wins,smg,26.293705282180802,6.991371064686398
hallway_human.X_MAX=10.Y_MAX=10_reach.1,smg,15.990871669933373,10.568171221816284
hallway_human.X_MAX=10.Y_MAX=10_reach.2,smg,10.442658229450057,5.592283001488372
investors2.vmax=10_reach.greater,smg,11.022871695692837,6.72754402036367
investors2.vmax=20_reach.greater,smg,34.34192522558081,17.13842936005019
investors3.vmax=10_reach.greater,smg,80,24.497010184263573
investors3.vmax=20_reach.greater,smg,80,80
mdsm2304.prism_reach.reach_min_1,smg,2.49297399230405,1.620736489766384
mdsm2304.prism_reach.reach_min_2,smg,2.620322326516587,1.6326672681663692
mdsm3304.prism_reach.reach_min_1,smg,4.015348057948247,2.630728400479805
mdsm3304.prism_reach.reach_min_2,smg,4.065575076655344,2.6681611092340463
mdsm4304.prism_reach.reach_min_1,smg,10.599347308354726,5.459073048942138
mdsm4304.prism_reach.reach_min_2,smg,10.846122503402464,5.687457574860263
mdsm5304.prism_reach.reach_min_2,smg,35.333362982050275,14.154710502130701
mdsm5304.prism_reach.reach_min_3,smg,34.946244179368954,14.268848416982683
mdsm6304.prism_reach.reach_min_2,smg,80,42.40022428434561
mdsm6304.prism_reach.reach_min_3,smg,80,40.94162502221635
mdsm7304.prism_reach.reach_min_4,smg,80,80
mdsm7304.prism_reach.reach_min_5,smg,80,80
pigs.MAX=50_reach.p1wins,smg,16.508034786266965,10.71471832710742
pigs.MAX=50_reach.p2wins,smg,16.254826658552272,10.433151003736047
pigs_uneven.MAX=50_reach.p1wins,smg,13.578771119553835,9.675507175266894
pigs_uneven.MAX=50_reach.p2wins,smg,13.594660597378837,9.828835043373003
team-form-offline-fc.prism_reach.complete_t1_13,smg,20.927613020891787,14.95924545718547
team-form-offline-fc.prism_reach.complete_t1t2_13,smg,20.2786589192983,15.449474302780594
team-form-offline-ia.prism_reach.complete_t1_14,smg,18.69676117993225,13.311983370165004
team-form-offline-ia.prism_reach.complete_t1t2_14,smg,18.553077101203012,13.02398497227843
team-form-offline-r.prism_reach.complete_t1_13,smg,18.210504246715207,12.534021586645975
team-form-offline-r.prism_reach.complete_t1t2_13,smg,17.656773648133814,12.5533065919267
team-form-offline-s.prism_reach.complete_t1_12,smg,16.128697364052172,12.447068824383187
team-form-offline-s.prism_reach.complete_t1t2_12,smg,16.65420861974764,12.159130815769174
team-form-online-fc.prism_reach.complete_t1_13,smg,33.12683971562711,19.056988998286933
team-form-online-fc.prism_reach.complete_t1t2_13,smg,30.651878172844278,25.212998628691583
team-form-online-ia.prism_reach.complete_t1_14,smg,25.401778334909565,15.50714185939278
team-form-online-ia.prism_reach.complete_t1t2_14,smg,23.200239547519963,18.041021859934386
team-form-online-r.prism_reach.complete_t1_13,smg,22.69546032434994,14.050925156661998
team-form-online-r.prism_reach.complete_t1t2_13,smg,21.878173334177895,17.07986513228366
team-form-online-s.prism_reach.complete_t1_12,smg,18.85415556294895,12.83875984204851
team-form-online-s.prism_reach.complete_t1t2_12,smg,17.618832691519994,14.921536125345266
uav.COUNTER=2.accu_load1=0.9.accu_load2=0.8.del=0.5.fd=0.7_reach.complete,smg,2.2402854675308,1.6361448993283914
user-centric.K=2.td=0_reach.finish,smg,1.7386711432931234,1.2857294152920993
user-centric.K=2.td=1_reach.finish,smg,1.6957681046288835,1.2975484855816115
user-centric.K=2.td=2_reach.finish,smg,1.6864531172142831,1.2768888739722128


==> exp-results/current/csv_pair_ce_vs_prism_ext.csv <==
model,type,PRISM-extensions,pet_2_g
adt-infect.prism_reach.attack_gt,smg,1.6508021849192098,1.3211137136248683
adt-infect.prism_reach.attack_prob,smg,1.688236802798194,1.3795129150742789
adt-rfid.prism_reach.attack_max,smg,1.703683842674334,1.5524760261342383
avoid.X_MAX=10.Y_MAX=10_reach.catch,smg,4.636237339269813,3.7264724747483067
avoid.X_MAX=10.Y_MAX=10_reach.exit,smg,21.16102255684092,8.119942228381968
avoid.X_MAX=10.Y_MAX=10_reach.find,smg,14.075654884527282,4.509112379534544
avoid.X_MAX=15.Y_MAX=15_reach.exit,smg,80,24.715275451348504
avoid.X_MAX=15.Y_MAX=15_reach.find,smg,80,14.025045355632118
cdmsn3032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,1.674387662538121,1.5325496101288325
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,2.410479439412003,2.4019026335800864
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,2.4723925119615338,2.4065102816592634
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,6.926277330041607,5.721497086569909
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,7.175559237464877,5.856440282186639
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_4,smg,6.800275850774922,5.9182040398774225
cloud_5.prism_reach.deploy,smg,3.010959546929543,1.7668554176499391
cloud_6.prism_reach.deploy,smg,6.29336532558919,2.5836030667659338
dice.N=75_reach.p1wins,smg,17.15886876600878,8.129850461667626
dice_mec.N=100_reach.p1wins,smg,12.963544551913225,6.991371064686398
hallway_human.X_MAX=10.Y_MAX=10_reach.1,smg,13.22069642673355,10.568171221816284
hallway_human.X_MAX=10.Y_MAX=10_reach.2,smg,10.585151838155433,5.592283001488372
investors2.vmax=10_reach.greater,smg,8.511043771814936,6.72754402036367
investors2.vmax=20_reach.greater,smg,35.17450200906711,17.13842936005019
investors3.vmax=10_reach.greater,smg,40.64217203619758,24.497010184263573
investors3.vmax=20_reach.greater,smg,80,80
mdsm2304.prism_reach.reach_min_1,smg,1.8589445201511825,1.620736489766384
mdsm2304.prism_reach.reach_min_2,smg,1.823619447477419,1.6326672681663692
mdsm3304.prism_reach.reach_min_1,smg,3.080486944734253,2.630728400479805
mdsm3304.prism_reach.reach_min_2,smg,3.2115919323066495,2.6681611092340463
mdsm4304.prism_reach.reach_min_1,smg,8.249408332360899,5.459073048942138
mdsm4304.prism_reach.reach_min_2,smg,8.20069456562421,5.687457574860263
mdsm5304.prism_reach.reach_min_2,smg,24.272039607795822,14.154710502130701
mdsm5304.prism_reach.reach_min_3,smg,24.953653904234265,14.268848416982683
mdsm6304.prism_reach.reach_min_2,smg,80,42.40022428434561
mdsm6304.prism_reach.reach_min_3,smg,80,40.94162502221635
mdsm7304.prism_reach.reach_min_4,smg,80,80
mdsm7304.prism_reach.reach_min_5,smg,80,80
pigs.MAX=50_reach.p1wins,smg,13.867534544878707,10.71471832710742
pigs.MAX=50_reach.p2wins,smg,13.694114773400859,10.433151003736047
pigs_uneven.MAX=50_reach.p1wins,smg,11.910580038876274,9.675507175266894
pigs_uneven.MAX=50_reach.p2wins,smg,12.06748409025864,9.828835043373003
team-form-offline-fc.prism_reach.complete_t1_13,smg,16.078159795544906,14.95924545718547
team-form-offline-fc.prism_reach.complete_t1t2_13,smg,16.090032003339587,15.449474302780594
team-form-offline-ia.prism_reach.complete_t1_14,smg,14.85530104340542,13.311983370165004
team-form-offline-ia.prism_reach.complete_t1t2_14,smg,15.35975753779896,13.02398497227843
team-form-offline-r.prism_reach.complete_t1_13,smg,13.796657840817051,12.534021586645975
team-form-offline-r.prism_reach.complete_t1t2_13,smg,13.584210372224861,12.5533065919267
team-form-offline-s.prism_reach.complete_t1_12,smg,13.120327567471566,12.447068824383187
team-form-offline-s.prism_reach.complete_t1t2_12,smg,13.31209141157042,12.159130815769174
team-form-online-fc.prism_reach.complete_t1_13,smg,27.487677281482778,19.056988998286933
team-form-online-fc.prism_reach.complete_t1t2_13,smg,27.162509319793397,25.212998628691583
team-form-online-ia.prism_reach.complete_t1_14,smg,21.12104716530912,15.50714185939278
team-form-online-ia.prism_reach.complete_t1t2_14,smg,20.64196615820723,18.041021859934386
team-form-online-r.prism_reach.complete_t1_13,smg,19.547613635196118,14.050925156661998
team-form-online-r.prism_reach.complete_t1t2_13,smg,18.612095465989015,17.07986513228366
team-form-online-s.prism_reach.complete_t1_12,smg,16.346948163992675,12.83875984204851
team-form-online-s.prism_reach.complete_t1t2_12,smg,15.918369658458326,14.921536125345266
uav.COUNTER=2.accu_load1=0.9.accu_load2=0.8.del=0.5.fd=0.7_reach.complete,smg,1.8054100672909066,1.6361448993283914
user-centric.K=2.td=0_reach.finish,smg,1.6738762633176694,1.2857294152920993
user-centric.K=2.td=1_reach.finish,smg,1.6977255424710518,1.2975484855816115
user-centric.K=2.td=2_reach.finish,smg,1.687208430390019,1.2768888739722128


==> exp-results/current/csv_pair_ce_vs_prism_h.csv <==
model,type,PRISMh,pet_2_g
csma.3-2.prism_reach.all_before_max,mdp,4.492207054271664,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,2.1027171852668,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,1.7799631993559404,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,17.7245457193951,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,6.8156384497458715,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,12.619019854491142,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,10.057868253546125,80
pnueli-zuck.3.prism_reach.live,mdp,1.4532059958292929,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,1.785353675808527,8.317419208088367
rabin.10.prism_reach.live,mdp,47.701135057029894,80
rabin.3.prism_reach.live,mdp,1.5780236897563238,1.3376559156522965
rabin.5.prism_reach.live,mdp,3.0299394476776613,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,2.5308839207318266,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,19.199119126142502,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,80,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,11.305057976370861,20.400351581495876
consensus.6.K=2_reach.c1,mdp,1.800647570970342,24.318744839137533
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,80,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,48.19058965143503,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,16.531890392719056,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,3.987537039919966,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,12.872496683912841,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,12.821482115778808,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,13.027899020790725,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,13.200649946117544,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,4.052640761131521,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,8.038625719029282,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,14.823167410326878,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,22.57555004164434,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,3.507458961339525,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,6.527117329478084,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,8.381979932955272,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,10.754341189992882,17.06841233932882
ij.20.prism_reach.stable,mdp,1.4677473980566464,80
wlan.3.COL=0_reach.sent,mdp,3.1401118181439265,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,6.642618820078912,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,17.358820035427904,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,3.1544945749284055,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,4.24092509081453,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,7.18878968895156,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,13.367392408552563,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,24.208687802520117,80
wlan_dl.5.deadline=80_reach.deadline,mdp,30.791975113912024,80
wlan_dl.6.deadline=80_reach.deadline,mdp,32.17952126649737,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,1.557361566249075,1.6927961856390177
polling.8.T=16_reach.s1_before_s2,ctmc,1.6447744774035662,2.1472900069693606
polling.12.T=16_reach.s1_before_s2,ctmc,10.070214351302559,16.929966623195607
polling.13.T=16_reach.s1_before_s2,ctmc,21.18799044861043,31.84038394413075
polling.14.T=16_reach.s1_before_s2,ctmc,51.39951254962521,80
polling.15.T=16_reach.s1_before_s2,ctmc,80,80
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,2.9185794902660365,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,2.000304640132187,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,3.825854907695801,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,9.170669880123855,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,2.7905493746601038,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,9.624428250635967,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,2.006161972518948,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,2.0256480269170845,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,2.373348032791083,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,2.216790823485022,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,3.1701261567572847,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,2.8723960646116296,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,8.886027611339525,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,47.30435850345591,80
nand.K=2.N=40_reach.reliable,dtmc,23.729076786195712,80
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,3.676783585948075,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,46.09396172748639,80
nand.K=4.N=20_reach.reliable,dtmc,4.9736350380972025,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_ce_vs_storm.csv <==
model,type,Storm,pet_2_g
consensus.2.K=2_mean_payoff.custom,mdp,0.5473897553218948,1.3649019426606135
consensus.2.K=4_mean_payoff.custom,mdp,0.5201547041479302,1.5254496832471203
cs_nfail.3.prism_mean_payoff.grants,mdp,0.4832908900281812,1.4126809673994938
cs_nfail.5.prism_mean_payoff.grants,mdp,0.565248801576279,2.5709187008739183
mer.3.prism_mean_payoff.grants,mdp,1.2306786655510793,6.490484380947532
mer.4.prism_mean_payoff.grants,mdp,35.826770717303376,30.693371374962137
pacman.MAXSTEPS=5_mean_payoff.default,mdp,0.5530721015533374,1.6251920947010783
pacman_rewards.MAXSTEPS=10_mean_payoff.default,mdp,0.699414514317157,2.4762589381992934
phil-nofair_rewards.3.prism_mean_payoff.eat,mdp,0.49318551314009634,1.6616356338584213
phil-nofair_rewards.5.prism_mean_payoff.eat,mdp,1.4368165040300382,10.040072058251818
sensors.3.prism_mean_payoff.work,mdp,15.56103839966814,14.90015388406355
virus.3.prism_mean_payoff.attacks,mdp,0.4833252469937303,1.4904530891105283
csma.3-2.prism_reach.all_before_max,mdp,0.7409393042284802,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,0.687345642228862,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,0.7019376444418142,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,10.498853085447957,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,9.817873129440487,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,2.5993183080903672,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,80,80
pnueli-zuck.3.prism_reach.live,mdp,0.5140701631447332,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,3.3578561230326573,8.317419208088367
rabin.10.prism_reach.live,mdp,80,80
rabin.3.prism_reach.live,mdp,0.48833758520461534,1.3376559156522965
rabin.5.prism_reach.live,mdp,1.0395181230173722,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,0.6714398938831481,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,0.7052531649882647,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,3.3265119263753062,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,0.9352448895883249,20.400351581495876
consensus.6.K=2_reach.c1,mdp,7.648477884769007,24.318744839137533
consensus.6.K=2_reach.c2,mdp,10.44125926973235,80
consensus.6.K=2_reach.disagree,mdp,15.120427694584851,80
csma.3-4.prism_reach.all_before_max,mdp,10.662929014959886,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,6.643405684169276,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,6.560638038417762,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,5.077104067358026,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,2.6257836484746853,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,2.6274326201688103,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,2.6191176288520666,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,2.6536018597023823,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,1.2231736657057528,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,4.319294792464214,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,10.204305612435048,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,17.34004988949787,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,1.0753806564297785,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,1.4722109519161326,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,1.197697761809256,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,1.9544666419783046,17.06841233932882
ij.20.prism_reach.stable,mdp,13.01238190026406,80
wlan.3.COL=0_reach.sent,mdp,1.0686106727050173,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,2.627485659280869,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,8.650192926561706,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,1.6556921957909745,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,3.249099312304962,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,7.688237407619771,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,19.95376175498771,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,45.28087557369461,80
wlan_dl.5.deadline=80_reach.deadline,mdp,80,80
wlan_dl.6.deadline=80_reach.deadline,mdp,80,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,0.7240957305197676,1.6927961856390177
polling.8.T=16_reach.s1_before_s2,ctmc,0.4946615277982981,2.1472900069693606
polling.12.T=16_reach.s1_before_s2,ctmc,1.2638513172309245,16.929966623195607
polling.13.T=16_reach.s1_before_s2,ctmc,2.262484665702911,31.84038394413075
polling.14.T=16_reach.s1_before_s2,ctmc,4.69623387858499,80
polling.15.T=16_reach.s1_before_s2,ctmc,10.210782192635282,80
polling.16.T=16_reach.s1_before_s2,ctmc,22.826966683629934,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,1.766263408994096,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,0.9514302284293433,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,2.8772492377818426,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,11.960489972135923,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,1.8686161247979949,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,9.760999888923289,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,1.0891104943587508,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,1.0778115315832992,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,1.4079854246897083,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,1.4176430407093965,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,1.7428576068503332,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,1.709772907250413,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,3.0372848176648453,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,12.922587849977043,80
nand.K=2.N=40_reach.reliable,dtmc,5.832357425011528,80
nand.K=2.N=60_reach.reliable,dtmc,26.360054636793535,80
nand.K=3.N=20_reach.reliable,dtmc,1.0800020565417885,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,8.491479201799823,80
nand.K=4.N=20_reach.reliable,dtmc,1.2592927481771448,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,11.287214089413657,80


==> exp-results/current/csv_pair_ce_vs_storm_h.csv <==
model,type,Storm-hybrid,pet_2_g
csma.3-2.prism_reach.all_before_max,mdp,1.282260836648303,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,0.8446634171795748,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,0.5765247576925531,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,5.650603107197054,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,1.892467173664604,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,4.566530172120086,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,80,80
pnueli-zuck.10.prism_reach.live,mdp,1.8667318554711565,80
pnueli-zuck.3.prism_reach.live,mdp,0.5021328798768858,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,0.5410233991783925,8.317419208088367
rabin.10.prism_reach.live,mdp,1.619427082414153,80
rabin.3.prism_reach.live,mdp,0.4811224825894596,1.3376559156522965
rabin.5.prism_reach.live,mdp,0.5643109110920744,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,0.7756021900937333,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,0.9997406686699849,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,5.667785587893858,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,1.7342434521804213,20.400351581495876
consensus.6.K=2_reach.c1,mdp,0.5780463578778506,24.318744839137533
consensus.6.K=2_reach.c2,mdp,9.01336046878113,80
consensus.6.K=2_reach.disagree,mdp,16.371721902167423,80
csma.3-4.prism_reach.all_before_max,mdp,12.75658799267702,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,10.752418577546527,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,5.1537434913188,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,1.1319331908878953,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,4.80781290541753,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,4.780966828347233,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,4.87510329997017,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,4.851582945079552,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,1.5491250671676327,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,3.3959408613598834,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,6.313834770182737,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,9.817209276486324,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,1.6596101879829503,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,2.8417510190645823,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,4.470655291101146,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,3.729760547324536,17.06841233932882
ij.20.prism_reach.stable,mdp,0.48273087584583346,80
wlan.3.COL=0_reach.sent,mdp,1.1731322243710134,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,2.816025532857222,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,6.599051376441457,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,1.1859530224891885,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,1.4000377275015756,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,1.9702381779817206,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,2.7417581525729413,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,3.334031208950983,80
wlan_dl.5.deadline=80_reach.deadline,mdp,3.532885038454689,80
wlan_dl.6.deadline=80_reach.deadline,mdp,3.7105219307110917,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,1.7719646261714783,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,0.8079978855685426,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,2.0415396637741092,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,8.25677471837594,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,1.1816884945055925,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,4.616778738038213,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,0.6861521117991956,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,0.695316824794915,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,0.8284017214290051,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,0.7722143104065372,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,1.1399223826114917,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,1.0257833052650747,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,1.8324014252261747,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,5.201967030066855,80
nand.K=2.N=40_reach.reliable,dtmc,3.250343134301211,80
nand.K=2.N=60_reach.reliable,dtmc,11.275078085541479,80
nand.K=3.N=20_reach.reliable,dtmc,0.8669966745015186,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,4.715963932727082,80
nand.K=4.N=20_reach.reliable,dtmc,1.0204738745574975,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,6.358012345756583,80


==> exp-results/current/csv_pair_ce_vs_tempest.csv <==
model,type,TEMPEST,pet_2_g
robotics_path.lengthA=20_mean_payoff.travel_costs.learned_controller,smg,80,1.7405028863238052
traffic_light.lmax=8_mean_payoff.differenceWithInterferenceCost.environment_controller,smg,80,21.083450778458438
transient_tree.K=12.N=16_mean_payoff.statereward,smg,80,52.119970987364475
transient_tree.K=15.N=15_mean_payoff.statereward,smg,80,39.634526929475314
transient_tree.K=19.N=13_mean_payoff.statereward,smg,80,15.761922468453186
tree_big_mec.N=16_mean_payoff.statereward,smg,80,9.59499183244403
tree_big_mec.N=17_mean_payoff.statereward,smg,80,25.17986610321836
tree_mul_compl_mec.N=20_mean_payoff.statereward,smg,80,38.64121132216503
tree_mul_compl_sec.N=17_mean_payoff.statereward,smg,80,21.210023339606487
tree_mul_compl_sec.N=18_mean_payoff.statereward,smg,80,44.43915455671079
tree_mul_mec.N=20_mean_payoff.statereward,smg,80,27.26708425336027
tree_mul_sec.N=18_mean_payoff.statereward,smg,80,20.630379809604456
adt-infect.prism_reach.attack_gt,smg,0.466723203751735,1.3211137136248683
adt-infect.prism_reach.attack_prob,smg,0.47770444324953276,1.3795129150742789
adt-rfid.prism_reach.attack_max,smg,0.5288149596881271,1.5524760261342383
avoid.X_MAX=10.Y_MAX=10_reach.catch,smg,1.0723515911908275,3.7264724747483067
avoid.X_MAX=10.Y_MAX=10_reach.exit,smg,1.2261785060234465,8.119942228381968
avoid.X_MAX=10.Y_MAX=10_reach.find,smg,1.2711827440621377,4.509112379534544
avoid.X_MAX=15.Y_MAX=15_reach.exit,smg,4.034996572848262,24.715275451348504
avoid.X_MAX=15.Y_MAX=15_reach.find,smg,4.154759617435648,14.025045355632118
cdmsn3032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,0.5270852188920391,1.5325496101288325
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,0.760417754619723,2.4019026335800864
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,1.0435359325224787,2.4065102816592634
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,2.834106425824775,5.721497086569909
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,4.568918815273224,5.856440282186639
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_4,smg,10.646427959347848,5.9182040398774225
cloud_5.prism_reach.deploy,smg,0.5799936466327736,1.7668554176499391
cloud_6.prism_reach.deploy,smg,0.9618204104248049,2.5836030667659338
dice.N=75_reach.p1wins,smg,1.754211039363512,8.129850461667626
dice_mec.N=100_reach.p1wins,smg,2.1587864075946066,6.991371064686398
investors2.vmax=10_reach.greater,smg,1.4306419332003977,6.72754402036367
investors2.vmax=20_reach.greater,smg,4.22318480859747,17.13842936005019
investors3.vmax=10_reach.greater,smg,9.003015149606018,24.497010184263573
investors3.vmax=20_reach.greater,smg,33.81744864529126,80
mdsm2304.prism_reach.reach_min_1,smg,0.540537973202532,1.620736489766384
mdsm2304.prism_reach.reach_min_2,smg,0.4954124386455455,1.6326672681663692
mdsm3304.prism_reach.reach_min_1,smg,0.6590766689673074,2.630728400479805
mdsm3304.prism_reach.reach_min_2,smg,0.653050839293826,2.6681611092340463
mdsm4304.prism_reach.reach_min_1,smg,1.6234873689594609,5.459073048942138
mdsm4304.prism_reach.reach_min_2,smg,1.6061159856256997,5.687457574860263
mdsm5304.prism_reach.reach_min_2,smg,6.188315550119448,14.154710502130701
mdsm5304.prism_reach.reach_min_3,smg,6.243118661130039,14.268848416982683
mdsm6304.prism_reach.reach_min_2,smg,21.944917212179643,42.40022428434561
mdsm6304.prism_reach.reach_min_3,smg,21.778882589816252,40.94162502221635
mdsm7304.prism_reach.reach_min_4,smg,80,80
mdsm7304.prism_reach.reach_min_5,smg,80,80
pigs.MAX=50_reach.p1wins,smg,1.3305714255932193,10.71471832710742
pigs.MAX=50_reach.p2wins,smg,1.1784060466815724,10.433151003736047
pigs_uneven.MAX=50_reach.p1wins,smg,80,9.675507175266894
pigs_uneven.MAX=50_reach.p2wins,smg,1.4007545515783582,9.828835043373003
team-form-offline-fc.prism_reach.complete_t1_13,smg,6.9809491940775406,14.95924545718547
team-form-offline-fc.prism_reach.complete_t1t2_13,smg,7.071858408929399,15.449474302780594
team-form-offline-ia.prism_reach.complete_t1_14,smg,6.199590477427988,13.311983370165004
team-form-offline-ia.prism_reach.complete_t1t2_14,smg,6.228915885099711,13.02398497227843
team-form-offline-r.prism_reach.complete_t1_13,smg,5.842221895327347,12.534021586645975
team-form-offline-r.prism_reach.complete_t1t2_13,smg,5.807808397637425,12.5533065919267
team-form-offline-s.prism_reach.complete_t1_12,smg,5.439045550092561,12.447068824383187
team-form-offline-s.prism_reach.complete_t1t2_12,smg,5.47390828590854,12.159130815769174
team-form-online-fc.prism_reach.complete_t1_13,smg,12.58989159588309,19.056988998286933
team-form-online-fc.prism_reach.complete_t1t2_13,smg,12.540413516016121,25.212998628691583
team-form-online-ia.prism_reach.complete_t1_14,smg,9.195903674506242,15.50714185939278
team-form-online-ia.prism_reach.complete_t1t2_14,smg,9.229443266499645,18.041021859934386
team-form-online-r.prism_reach.complete_t1_13,smg,8.353440051471347,14.050925156661998
team-form-online-r.prism_reach.complete_t1t2_13,smg,8.386015780839534,17.07986513228366
team-form-online-s.prism_reach.complete_t1_12,smg,6.8482125327343235,12.83875984204851
team-form-online-s.prism_reach.complete_t1t2_12,smg,6.818346457131103,14.921536125345266
uav.COUNTER=2.accu_load1=0.9.accu_load2=0.8.del=0.5.fd=0.7_reach.complete,smg,0.5672270814794734,1.6361448993283914
user-centric.K=2.td=0_reach.finish,smg,0.49636268062683847,1.2857294152920993
user-centric.K=2.td=1_reach.finish,smg,0.5124686957135735,1.2975484855816115
user-centric.K=2.td=2_reach.finish,smg,0.48956590285841384,1.2768888739722128


==> exp-results/current/csv_pair_pe_vs_ce.csv <==
model,type,pet_2_s,pet_2_g
busyRing4.prism_mean_payoff.1,mdp,2.1081631760338864,1.6745264078184932
consensus.2.K=2_mean_payoff.custom,mdp,1.551902839172184,1.3649019426606135
consensus.2.K=4_mean_payoff.custom,mdp,2.5535789809212543,1.5254496832471203
cs_nfail.3.prism_mean_payoff.grants,mdp,1.5898195508134272,1.4126809673994938
cs_nfail.5.prism_mean_payoff.grants,mdp,2.999801102722447,2.5709187008739183
ij.10.prism_mean_payoff.1,mdp,1.70460812931145,1.4372713604567158
ij.3.prism_mean_payoff.1,mdp,1.16473903612393,1.165976575736328
mer.3.prism_mean_payoff.grants,mdp,8.062027020257945,6.490484380947532
mer.4.prism_mean_payoff.grants,mdp,47.55491738799099,30.693371374962137
pacman.MAXSTEPS=5_mean_payoff.default,mdp,1.684412410506565,1.6251920947010783
pacman_rewards.MAXSTEPS=10_mean_payoff.default,mdp,2.485676795403653,2.4762589381992934
phil-nofair_rewards.3.prism_mean_payoff.eat,mdp,2.2012606355435307,1.6616356338584213
phil-nofair_rewards.5.prism_mean_payoff.eat,mdp,80,10.040072058251818
sensors.3.prism_mean_payoff.work,mdp,16.73068884301006,14.90015388406355
virus.3.prism_mean_payoff.attacks,mdp,1.9135109985074448,1.4904530891105283
cyclin.N=1_mean_payoff.cdc14,ctmc,1.3354117609109366,1.3213662463947418
robotics_path.lengthA=20_mean_payoff.travel_costs.learned_controller,smg,9.570198155945995,1.7405028863238052
traffic_light.lmax=8_mean_payoff.differenceWithInterferenceCost.environment_controller,smg,80,21.083450778458438
transient_tree.K=12.N=16_mean_payoff.statereward,smg,80,52.119970987364475
transient_tree.K=15.N=15_mean_payoff.statereward,smg,80,39.634526929475314
transient_tree.K=19.N=13_mean_payoff.statereward,smg,80,15.761922468453186
tree_big_mec.N=16_mean_payoff.statereward,smg,80,9.59499183244403
tree_big_mec.N=17_mean_payoff.statereward,smg,80,25.17986610321836
tree_mul_compl_mec.N=20_mean_payoff.statereward,smg,80,38.64121132216503
tree_mul_compl_sec.N=17_mean_payoff.statereward,smg,80,21.210023339606487
tree_mul_compl_sec.N=18_mean_payoff.statereward,smg,80,44.43915455671079
tree_mul_mec.N=20_mean_payoff.statereward,smg,80,27.26708425336027
tree_mul_sec.N=18_mean_payoff.statereward,smg,80,20.630379809604456
adt-infect.prism_reach.attack_gt,smg,1.3119220528704525,1.3211137136248683
adt-infect.prism_reach.attack_prob,smg,1.311743077184726,1.3795129150742789
adt-rfid.prism_reach.attack_max,smg,1.423430830044181,1.5524760261342383
avoid.X_MAX=10.Y_MAX=10_reach.catch,smg,80,3.7264724747483067
avoid.X_MAX=10.Y_MAX=10_reach.exit,smg,80,8.119942228381968
avoid.X_MAX=10.Y_MAX=10_reach.find,smg,80,4.509112379534544
avoid.X_MAX=15.Y_MAX=15_reach.exit,smg,80,24.715275451348504
avoid.X_MAX=15.Y_MAX=15_reach.find,smg,80,14.025045355632118
cdmsn3032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,2.4836980481202438,1.5325496101288325
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,9.272849635125478,2.4019026335800864
cdmsn4032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,10.87379632306944,2.4065102816592634
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_2,smg,50.629849404879266,5.721497086569909
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_3,smg,80,5.856440282186639
cdmsn5032.Pexp=0.5.Q1=1.Q2=0.5.Q3=0.25.eta=1.gamma=1.k=10.lambda=0_reach.reach_all_prefer_4,smg,80,5.9182040398774225
cloud_5.prism_reach.deploy,smg,1.2697894696766727,1.7668554176499391
cloud_6.prism_reach.deploy,smg,1.4629144988820737,2.5836030667659338
dice.N=75_reach.p1wins,smg,8.084262472317745,8.129850461667626
dice_mec.N=100_reach.p1wins,smg,3.9372212918043292,6.991371064686398
hallway_human.X_MAX=10.Y_MAX=10_reach.1,smg,80,10.568171221816284
hallway_human.X_MAX=10.Y_MAX=10_reach.2,smg,80,5.592283001488372
investors2.vmax=10_reach.greater,smg,5.576424666647515,6.72754402036367
investors2.vmax=20_reach.greater,smg,19.054400919012405,17.13842936005019
investors3.vmax=10_reach.greater,smg,11.154947131341956,24.497010184263573
investors3.vmax=20_reach.greater,smg,80,80
mdsm2304.prism_reach.reach_min_1,smg,1.9642974029778817,1.620736489766384
mdsm2304.prism_reach.reach_min_2,smg,1.9741598679825882,1.6326672681663692
mdsm3304.prism_reach.reach_min_1,smg,4.815978430326505,2.630728400479805
mdsm3304.prism_reach.reach_min_2,smg,4.695692450375588,2.6681611092340463
mdsm4304.prism_reach.reach_min_1,smg,11.968987144044908,5.459073048942138
mdsm4304.prism_reach.reach_min_2,smg,11.765894845324604,5.687457574860263
mdsm5304.prism_reach.reach_min_2,smg,32.1041456757066,14.154710502130701
mdsm5304.prism_reach.reach_min_3,smg,32.20018515445732,14.268848416982683
mdsm6304.prism_reach.reach_min_2,smg,80,42.40022428434561
mdsm6304.prism_reach.reach_min_3,smg,80,40.94162502221635
mdsm7304.prism_reach.reach_min_4,smg,80,80
mdsm7304.prism_reach.reach_min_5,smg,80,80
pigs.MAX=50_reach.p1wins,smg,14.693926336908607,10.71471832710742
pigs.MAX=50_reach.p2wins,smg,14.084736311477625,10.433151003736047
pigs_uneven.MAX=50_reach.p1wins,smg,10.482996051741392,9.675507175266894
pigs_uneven.MAX=50_reach.p2wins,smg,10.65080219136972,9.828835043373003
team-form-offline-fc.prism_reach.complete_t1_13,smg,13.542421258956603,14.95924545718547
team-form-offline-fc.prism_reach.complete_t1t2_13,smg,13.327076758013147,15.449474302780594
team-form-offline-ia.prism_reach.complete_t1_14,smg,12.737565165874294,13.311983370165004
team-form-offline-ia.prism_reach.complete_t1t2_14,smg,11.575384370510502,13.02398497227843
team-form-offline-r.prism_reach.complete_t1_13,smg,11.002661767299143,12.534021586645975
team-form-offline-r.prism_reach.complete_t1t2_13,smg,11.567882654143268,12.5533065919267
team-form-offline-s.prism_reach.complete_t1_12,smg,11.26013143150849,12.447068824383187
team-form-offline-s.prism_reach.complete_t1t2_12,smg,11.753299783352649,12.159130815769174
team-form-online-fc.prism_reach.complete_t1_13,smg,13.527216225830365,19.056988998286933
team-form-online-fc.prism_reach.complete_t1t2_13,smg,11.152678994145333,25.212998628691583
team-form-online-ia.prism_reach.complete_t1_14,smg,10.129728408723011,15.50714185939278
team-form-online-ia.prism_reach.complete_t1t2_14,smg,8.7844093909715,18.041021859934386
team-form-online-r.prism_reach.complete_t1_13,smg,9.161010270527989,14.050925156661998
team-form-online-r.prism_reach.complete_t1t2_13,smg,8.688468735172442,17.07986513228366
team-form-online-s.prism_reach.complete_t1_12,smg,8.346408109814568,12.83875984204851
team-form-online-s.prism_reach.complete_t1t2_12,smg,8.792107443148252,14.921536125345266
uav.COUNTER=2.accu_load1=0.9.accu_load2=0.8.del=0.5.fd=0.7_reach.complete,smg,1.5567070565195724,1.6361448993283914
user-centric.K=2.td=0_reach.finish,smg,1.2520692382068102,1.2857294152920993
user-centric.K=2.td=1_reach.finish,smg,1.298852509917456,1.2975484855816115
user-centric.K=2.td=2_reach.finish,smg,1.3158773558418868,1.2768888739722128
csma.3-2.prism_reach.all_before_max,mdp,2.8517319456109003,2.8043511963088332
csma.3-2.prism_reach.all_before_min,mdp,2.926784011393786,2.7145780039189096
csma.3-2.prism_reach.some_before,mdp,3.5638745117472403,2.8249507666873037
csma.3-4.prism_reach.all_before_min,mdp,35.61617261528057,26.51185334306702
csma.3-4.prism_reach.some_before,mdp,36.60732224911252,26.305438532817952
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,21.187750939817317,5.7672144492605595
pacman.MAXSTEPS=40_reach.crash,mdp,22.872732901294285,80
pnueli-zuck.10.prism_reach.live,mdp,1.4499264387788178,80
pnueli-zuck.3.prism_reach.live,mdp,1.281717868234056,1.4841111239797933
pnueli-zuck.5.prism_reach.live,mdp,1.2668930705327655,8.317419208088367
rabin.10.prism_reach.live,mdp,1.797872722162301,80
rabin.3.prism_reach.live,mdp,1.1981755577430104,1.3376559156522965
rabin.5.prism_reach.live,mdp,1.338185986456111,3.8206518706721324
wlan.2.COL=2_reach.sent_max,mdp,1.4310351860442738,2.4363844166792767
wlan.4.COL=4_reach.collisions,mdp,4.779646497286625,2.769504800233181
wlan.6.COL=6_reach.collisions,mdp,25.830300063858246,8.80816074245197
consensus.4.K=4_reach.disagree,mdp,80,20.400351581495876
consensus.6.K=2_reach.c1,mdp,80,24.318744839137533
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,29.221827978072763,28.322657437244303
csma.4-2.prism_reach.all_before_max,mdp,20.897978673880893,15.945109543394615
csma.4-2.prism_reach.all_before_min,mdp,21.36047815086896,15.714481876598251
csma.4-2.prism_reach.some_before,mdp,20.85073082866532,12.995180022222026
firewire.false.deadline=200.delay=36_reach.elected,mdp,22.37112438087765,5.953337555642822
firewire.false.deadline=400.delay=36_reach.elected,mdp,21.768387340539178,5.820411056261699
firewire.false.deadline=600.delay=36_reach.elected,mdp,22.583279951900565,5.940010532764918
firewire.false.deadline=800.delay=36_reach.elected,mdp,22.484029314934762,5.960291362781702
firewire.true.deadline=200.delay=3_reach.elected,mdp,7.757450718690358,3.655442837730847
firewire.true.deadline=400.delay=3_reach.elected,mdp,20.736590614316004,8.379569149862947
firewire.true.deadline=600.delay=3_reach.elected,mdp,55.16953471285911,16.225443931981232
firewire.true.deadline=800.delay=3_reach.elected,mdp,80,27.518566298707025
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,8.180779467500063,5.90226010419304
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,13.684491641021234,10.069693471634535
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,15.477744762999022,8.19989923850521
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,24.09426684054547,17.06841233932882
ij.20.prism_reach.stable,mdp,80,80
wlan.3.COL=0_reach.sent,mdp,7.84076370986847,3.7397510167204815
wlan.4.COL=0_reach.sent,mdp,21.147827358763426,7.416347389277952
wlan.5.COL=0_reach.sent,mdp,25.002975605450317,21.57264141299039
wlan_dl.0.deadline=80_reach.deadline,mdp,7.3948032134404125,5.883950715864907
wlan_dl.1.deadline=80_reach.deadline,mdp,11.49521671962634,8.750293921024564
wlan_dl.2.deadline=80_reach.deadline,mdp,18.473095677539096,16.803789484513295
wlan_dl.3.deadline=80_reach.deadline,mdp,21.374521566107404,40.060626069673326
wlan_dl.4.deadline=80_reach.deadline,mdp,21.397559357423482,80
wlan_dl.5.deadline=80_reach.deadline,mdp,19.886106101256576,80
wlan_dl.6.deadline=80_reach.deadline,mdp,20.43570387713643,80
embedded.MAX_COUNT=8.T=12_reach.actuators,ctmc,1.9390679553276913,1.6927961856390177
polling.8.T=16_reach.s1_before_s2,ctmc,2.300492671196109,2.1472900069693606
polling.12.T=16_reach.s1_before_s2,ctmc,7.590990124058255,16.929966623195607
polling.13.T=16_reach.s1_before_s2,ctmc,11.95533804455566,31.84038394413075
polling.14.T=16_reach.s1_before_s2,ctmc,22.64113860209041,80
polling.15.T=16_reach.s1_before_s2,ctmc,52.59146159120382,80
polling.16.T=16_reach.s1_before_s2,ctmc,80,80
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,15.387742123570794,8.509225611185887
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,6.903524819602756,4.471022479919238
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,23.33569908710188,11.956852023030242
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,80,46.77636045522736
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,14.177671953149597,7.732084365797933
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,80,37.488326020734114
egl.L=4.N=5_reach.unfairA,dtmc,4.642034377769646,3.564071425828575
egl.L=4.N=5_reach.unfairB,dtmc,4.561096008630209,3.6324410826050695
egl.L=6.N=5_reach.unfairA,dtmc,6.032321525292643,4.267837147206342
egl.L=6.N=5_reach.unfairB,dtmc,6.008960873432561,4.719046695181833
egl.L=8.N=5_reach.unfairA,dtmc,7.12804591885875,5.291653594624977
egl.L=8.N=5_reach.unfairB,dtmc,7.537440333687567,5.452745476152392
nand.K=1.N=40_reach.reliable,dtmc,13.122558441330444,20.652183210304184
nand.K=1.N=60_reach.reliable,dtmc,39.89542805954484,80
nand.K=2.N=40_reach.reliable,dtmc,36.649773889766266,80
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,10.310054313638664,7.58176789996611
nand.K=3.N=40_reach.reliable,dtmc,80,80
nand.K=4.N=20_reach.reliable,dtmc,14.03515981579883,10.882365931379518
nand.K=4.N=40_reach.reliable,dtmc,80,80


==> exp-results/current/csv_pair_pe_vs_storm.csv <==
model,type,Storm-explore,pet_2_s
csma.3-2.prism_reach.all_before_max,mdp,0.7222778167144611,2.8517319456109003
csma.3-2.prism_reach.all_before_min,mdp,0.9219181134439017,2.926784011393786
csma.3-2.prism_reach.some_before,mdp,0.7678446569904432,3.5638745117472403
csma.3-4.prism_reach.all_before_min,mdp,80,35.61617261528057
csma.3-4.prism_reach.some_before,mdp,80,36.60732224911252
firewire.false.deadline=200.delay=36_reach.elected_min,mdp,7.375619549881589,21.187750939817317
pacman.MAXSTEPS=40_reach.crash,mdp,80,22.872732901294285
pnueli-zuck.10.prism_reach.live,mdp,0.5543253378417551,1.4499264387788178
pnueli-zuck.3.prism_reach.live,mdp,0.4772834290609805,1.281717868234056
pnueli-zuck.5.prism_reach.live,mdp,0.4633069150603163,1.2668930705327655
rabin.10.prism_reach.live,mdp,0.7136220442807946,1.797872722162301
rabin.3.prism_reach.live,mdp,0.48041183013012984,1.1981755577430104
rabin.5.prism_reach.live,mdp,0.5060463734624904,1.338185986456111
wlan.2.COL=2_reach.sent_max,mdp,0.5139770606364407,1.4310351860442738
wlan.4.COL=4_reach.collisions,mdp,3.0279557273711255,4.779646497286625
wlan.6.COL=6_reach.collisions,mdp,80,25.830300063858246
consensus.4.K=4_reach.disagree,mdp,80,80
consensus.6.K=2_reach.c1,mdp,80,80
consensus.6.K=2_reach.c2,mdp,80,80
consensus.6.K=2_reach.disagree,mdp,80,80
csma.3-4.prism_reach.all_before_max,mdp,80,29.221827978072763
csma.4-2.prism_reach.all_before_max,mdp,80,20.897978673880893
csma.4-2.prism_reach.all_before_min,mdp,80,21.36047815086896
csma.4-2.prism_reach.some_before,mdp,32.60482604080637,20.85073082866532
firewire.false.deadline=200.delay=36_reach.elected,mdp,7.382359776014081,22.37112438087765
firewire.false.deadline=400.delay=36_reach.elected,mdp,7.401861694101273,21.768387340539178
firewire.false.deadline=600.delay=36_reach.elected,mdp,7.490630601194637,22.583279951900565
firewire.false.deadline=800.delay=36_reach.elected,mdp,7.611038323926787,22.484029314934762
firewire.true.deadline=200.delay=3_reach.elected,mdp,1.9237481882864156,7.757450718690358
firewire.true.deadline=400.delay=3_reach.elected,mdp,80,20.736590614316004
firewire.true.deadline=600.delay=3_reach.elected,mdp,80,55.16953471285911
firewire.true.deadline=800.delay=3_reach.elected,mdp,80,80
firewire_dl.deadline=400.delay=36_reach.deadline,mdp,1.2979524906415272,8.180779467500063
firewire_dl.deadline=600.delay=36_reach.deadline,mdp,30.74020644788818,13.684491641021234
firewire_dl.deadline=800.delay=3_reach.deadline,mdp,80,15.477744762999022
firewire_dl.deadline=800.delay=36_reach.deadline,mdp,80,24.09426684054547
ij.20.prism_reach.stable,mdp,2.2653150921964738,80
wlan.3.COL=0_reach.sent,mdp,80,7.84076370986847
wlan.4.COL=0_reach.sent,mdp,80,21.147827358763426
wlan.5.COL=0_reach.sent,mdp,80,25.002975605450317
wlan_dl.0.deadline=80_reach.deadline,mdp,5.041904491758081,7.3948032134404125
wlan_dl.1.deadline=80_reach.deadline,mdp,80,11.49521671962634
wlan_dl.2.deadline=80_reach.deadline,mdp,80,18.473095677539096
wlan_dl.3.deadline=80_reach.deadline,mdp,80,21.374521566107404
wlan_dl.4.deadline=80_reach.deadline,mdp,80,21.397559357423482
wlan_dl.5.deadline=80_reach.deadline,mdp,80,19.886106101256576
wlan_dl.6.deadline=80_reach.deadline,mdp,80,20.43570387713643
crowds.CrowdSize=10.TotalRuns=6_reach.positive,dtmc,80,15.387742123570794
crowds.CrowdSize=15.TotalRuns=4_reach.positive,dtmc,80,6.903524819602756
crowds.CrowdSize=15.TotalRuns=5_reach.positive,dtmc,80,23.33569908710188
crowds.CrowdSize=15.TotalRuns=6_reach.positive,dtmc,80,80
crowds.CrowdSize=20.TotalRuns=4_reach.positive,dtmc,80,14.177671953149597
crowds.CrowdSize=20.TotalRuns=5_reach.positive,dtmc,80,80
egl.L=4.N=5_reach.unfairA,dtmc,0.9456236591854483,4.642034377769646
egl.L=4.N=5_reach.unfairB,dtmc,0.9643642500043107,4.561096008630209
egl.L=6.N=5_reach.unfairA,dtmc,1.174453784950045,6.032321525292643
egl.L=6.N=5_reach.unfairB,dtmc,1.1855863319635682,6.008960873432561
egl.L=8.N=5_reach.unfairA,dtmc,1.4351253524462995,7.12804591885875
egl.L=8.N=5_reach.unfairB,dtmc,1.4372171286985123,7.537440333687567
nand.K=1.N=40_reach.reliable,dtmc,80,13.122558441330444
nand.K=1.N=60_reach.reliable,dtmc,80,39.89542805954484
nand.K=2.N=40_reach.reliable,dtmc,80,36.649773889766266
nand.K=2.N=60_reach.reliable,dtmc,80,80
nand.K=3.N=20_reach.reliable,dtmc,80,10.310054313638664
nand.K=3.N=40_reach.reliable,dtmc,80,80
nand.K=4.N=20_reach.reliable,dtmc,80,14.03515981579883
nand.K=4.N=40_reach.reliable,dtmc,80,80

